Fast robust peg-in-hole insertion with continuous visual servoing

This paper demonstrates a visual servoing method which is robust towards uncertainties related to system calibration and grasping, while significantly reducing the peg-in-hole time compared to classical methods and recent attempts based on deep learning. The proposed visual servoing method is based on peg and hole point estimates from a deep neural network in a multi-cam setup, where the model is trained on purely synthetic data. Empirical results show that the learnt model generalizes to the real world, allowing for higher success rates and lower cycle times than existing approaches.

==> Peg-In-Hole Visual-Servoing CoRL 2020/vis_method_overview.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'vis_method_overview.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{648bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.27777778)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{vis_method_overview.pdf}}%
    \put(0.0629845,0.02131782){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{random search}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{vis_method_overview.pdf}}%
    \put(0.5377907,0.0236807){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{visual servoing}}}%
    \put(0.31104653,0.02361439){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{spiral search}}}%
    \put(0.80799856,0.20540943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{hole outline}}}%
    \put(0.80799819,0.183271){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{peg start outline}}}%
    \put(0.80799819,0.15876954){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{peg search}}}%
    \put(0.80804641,0.13749614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{uncertainty boundary}}}%
    \put(0.80799819,0.11493995){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{peg start position}}}%
    \put(0.80799819,0.09206911){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{peg success region}}}%
  \end{picture}%
\endgroup%


==> vis_method_overview.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'vis_method_overview.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{648bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.27777778)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{vis_method_overview.pdf}}%
    \put(0.0629845,0.02131782){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{random search}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{vis_method_overview.pdf}}%
    \put(0.5377907,0.0236807){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{visual servoing}}}%
    \put(0.31104653,0.02361439){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{spiral search}}}%
    \put(0.80799856,0.20540943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{hole outline}}}%
    \put(0.80799819,0.183271){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{peg start outline}}}%
    \put(0.80799819,0.15876954){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{peg search}}}%
    \put(0.80804641,0.13749614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{uncertainty boundary}}}%
    \put(0.80799819,0.11493995){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{peg start position}}}%
    \put(0.80799819,0.09206911){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{peg success region}}}%
  \end{picture}%
\endgroup%

